Projected Inventory Level Policies for Lost Sales Inventory Systems: Asymptotic Optimality in Two Regimes

We consider the canonical periodic review lost sales inventory system with positive lead-times and stochastic i.i.d. demand under the average cost criterion. We introduce a new policy that places orders such that the expected inventory level at the time of arrival of an order is at a fixed level and call it the Projected Inventory Level (PIL) policy. We prove that this policy has a cost-rate superior to the equivalent system where excess demand is back-ordered instead of lost and is therefore asymptotically optimal as the cost of losing a sale approaches infinity under mild distributional assumptions. We further show that this policy dominates the constant order policy for any finite lead-time and is therefore asymptotically optimal as the lead-time approaches infinity for the case of exponentially distributed demand per period. Numerical results show this policy also performs superior relative to other policies.

==> ExampleUndershootHist.csv <==
bins,frequency
0,33
0.23,32
0.46,46
0.69,47
0.92,52
1.15,62
1.38,57
1.61,56
1.84,63
2.07,80
2.3,87
2.53,87
2.76,97
2.99,104
3.22,110
3.45,109
3.68,138
3.91,150
4.14,136
4.37,134
4.6,145
4.83,151
5.06,202
5.29,231
5.52,197
5.75,235
5.98,249
6.21,290
6.44,273
6.67,300
6.9,304
7.13,336
7.36,326
7.59,366
7.82,375
8.05,407
8.28,423
8.51,459
8.74,485
8.97,508
9.2,551
9.43,562
9.66,572
9.89,559
10.12,636
10.35,677
10.58,703
10.81,700
11.04,774
11.27,737
11.5,779
11.73,805
11.96,824
12.19,884
12.42,893
12.65,927
12.88,933
13.11,1020
13.34,993
13.57,1022
13.8,1097
14.03,1104
14.26,1148
14.49,1105
14.72,1192
14.95,1166
15.18,1165
15.41,1184
15.64,1220
15.87,1255
16.1,1279
16.33,1286
16.56,1320
16.79,1204
17.02,1323
17.25,1327
17.48,1319
17.71,1340
17.94,1324
18.17,1316
18.4,1355
18.63,1359
18.86,1313
19.09,1347
19.32,1328
19.55,1287
19.78,1273
20.01,1328
20.24,1240
20.47,1270
20.7,1232
20.93,1191
21.16,1239
21.39,1173
21.62,1192
21.85,1144
22.08,1157
22.31,1124
22.54,1121
22.77,1063
23,1073
23.23,1085
23.46,1031
23.69,959
23.92,1023
24.15,936
24.38,950
24.61,883
24.84,873
25.07,850
25.3,834
25.53,794
25.76,765
25.99,737
26.22,739
26.45,724
26.68,653
26.91,654
27.14,604
27.37,564
27.6,627
27.83,532
28.06,483
28.29,452
28.52,483
28.75,433
28.98,419
29.21,426
29.44,365
29.67,391
29.9,340
30.13,319
30.36,308
30.59,281
30.82,281
31.05,256
31.28,268
31.51,242
31.74,189
31.97,227
32.2,195
32.43,173
32.66,190
32.89,162
33.12,160
33.35,148
33.58,134
33.81,127
34.04,125
34.27,121
34.5,96
34.73,99
34.96,98
35.19,94
35.42,82
35.65,87
35.88,72
36.11,70
36.34,69
36.57,58
36.8,49
37.03,47
37.26,38
37.49,49
37.72,43
37.95,31
38.18,27
38.41,32
38.64,31
38.87,23
39.1,20
39.33,26
39.56,29
39.79,23
40.02,13
40.25,21
40.48,18
40.71,16
40.94,16
41.17,11
41.4,8
41.63,11
41.86,8
42.09,11
42.32,3
42.55,7
42.78,5
43.01,5
43.24,6
43.47,4
43.7,5
43.93,2
44.16,5
44.39,5
44.62,3
44.85,3
45.08,5
45.31,3
45.54,2
45.77,2
46,2
46.23,3
46.46,1
46.69,0
46.92,3
47.15,0
47.38,2
47.61,1
47.84,0
48.07,1
48.3,2
48.53,1
48.76,0
48.99,0
49.22,1
49.45,0
49.68,0
49.91,0
50.14,0
50.37,0
50.6,0
50.83,0
51.06,0
51.29,1
51.52,0


==> pplot2.csv <==
p,CBS,CPIL,COP
1,46.288,40.415,40.499
2,73.148,64.369,65.131
4,108.04,97.416,101.32
9,156.32,146.61,164.65
19,203.62,196.99,251.95
49,263.01,259.83,426.93
99,303.53,301.87,636.25


==> tau_plot_final.csv <==
tau, CBS, CPIL, COP
1,118.52,116.99,164.65
2,132.15,128.72,164.65
3,142.87,137.21,164.65
4,150.38,142.64,164.65
5,156.32,146.64,164.65
6,162.1,150.15,164.65
7,166.19,152.39,164.65
8,169.25,154.2,164.65
9,172.73,155.89,164.65
10,175.71,157.51,164.65
11,178.29,158.83,164.65
12,180.67,159.84,164.65
13,182.59,159.83,164.65
14,184.15,161.28,164.65
15,186.11,161.92,164.65


==> tauplot2.csv <==
tau, CBS, CPIL, COP
1,118.52,116.99,164.65
2,132.15,128.72,164.65
3,142.87,137.21,164.65
4,150.38,142.64,164.65
5,156.32,146.64,164.65
6,162.1,150.15,164.65
7,166.19,152.39,164.65
8,169.25,154.2,164.65
9,172.73,155.89,164.65
10,175.71,157.51,164.65
11,178.29,158.83,164.65
12,180.67,159.84,164.65


==> tauplot20220704_NB_penalty19.csv <==
tau,CBS,CPIL,COP
1,49.968,49.697,79.869
2,55.832,55.125,79.869
3,60.041,58.826,79.869
4,63.59,61.875,79.869
5,66.213,64.031,79.869
6,68.515,65.771,79.869
7,70.753,67.399,79.869
8,72.531,68.69,79.869
9,74.048,69.641,79.869
10,75.205,70.318,79.869
11,76.541,71.191,79.869
12,77.723,71.858,79.869
13,78.858,72.424,79.869
14,79.568,72.976,79.869
15,80.571,73.417,79.869
16,81.563,73.947,79.869
17,82.583,74.465,79.869
18,83.365,74.819,79.869
19,84.116,75.097,79.869
20,84.622,75.334,79.869


==> tauplot20220704_NB_penalty4.csv <==
tau,CBS,CPIL,COP
1,27.765,27.097,31.079
2,30.033,28.586,31.079
3,31.458,29.394,31.079
4,32.554,29.91,31.079
5,33.387,30.243,31.079
6,34.025,30.445,31.079
7,34.55,30.606,31.079
8,35.017,30.721,31.079
9,35.418,30.782,31.079
10,35.519,30.806,31.079
11,35.853,30.856,31.079
12,36.13,30.899,31.079
13,36.282,30.926,31.079
14,36.41,30.943,31.079
15,36.637,30.961,31.079
16,36.846,31.001,31.079
17,36.908,31.011,31.079
18,37.056,31.023,31.079
19,37.238,31.036,31.079
20,37.303,31.038,31.079


==> tauplot20220704_NB_penalty9.csv <==
tau,CBS,CPIL,COP
1,39.082,38.593,51.608
2,43.095,41.927,51.608
3,45.783,43.974,51.608
4,48.029,45.548,51.608
5,49.732,46.635,51.608
6,51.072,47.372,51.608
7,52.321,48.017,51.608
8,53.44,48.535,51.608
9,54.256,48.845,51.608
10,54.729,49.02,51.608
11,55.485,49.258,51.608
12,56.06,49.448,51.608
13,56.529,49.617,51.608
14,56.984,49.802,51.608
15,57.375,49.942,51.608
16,57.801,50.088,51.608
17,58.337,50.263,51.608
18,58.711,50.366,51.608
19,59.115,50.471,51.608
20,59.389,50.541,51.608


==> tauplot20220704_Poiss_penalty19.csv <==
tau,CBS,CPIL,COP
1,13.13,13.076,26.643
2,15.3,15.099,26.643
3,17.022,16.663,26.643
4,18.324,17.822,26.643
5,19.353,18.699,26.643
6,20.251,19.466,26.643
7,21.044,20.063,26.643
8,21.762,20.574,26.643
9,22.37,21.019,26.643
10,22.929,21.413,26.643
11,23.391,21.707,26.643
12,23.831,22.014,26.643
13,24.314,22.297,26.643
14,24.729,22.537,26.643
15,25.056,22.704,26.643
16,25.402,22.875,26.643
17,25.625,23.005,26.643
18,25.868,23.168,26.643
19,26.105,23.318,26.643
20,26.338,23.438,26.643


==> tauplot20220704_Poiss_penalty4.csv <==
tau,CBS,CPIL,COP
1,8.2767,8.0511,10.747
2,9.3095,8.8489,10.747
3,10.011,9.294,10.747
4,10.53,9.5724,10.747
5,10.876,9.7365,10.747
6,11.204,9.8701,10.747
7,11.437,9.9721,10.747
8,11.65,10.04,10.747
9,11.819,10.091,10.747
10,12.002,10.135,10.747
11,12.053,10.16,10.747
12,12.154,10.191,10.747
13,12.275,10.226,10.747
14,12.43,10.246,10.747
15,12.512,10.272,10.747
16,12.646,10.291,10.747
17,12.699,10.295,10.747
18,12.688,10.305,10.747
19,12.787,10.315,10.747
20,12.851,10.323,10.747


==> tauplot20220704_Poiss_penalty9.csv <==
tau,CBS,CPIL,COP
1,10.835,10.706,16.754
2,12.465,12.157,16.754
3,13.658,13.119,16.754
4,14.575,13.79,16.754
5,15.24,14.246,16.754
6,15.811,14.623,16.754
7,16.276,14.91,16.754
8,16.708,15.142,16.754
9,17.09,15.332,16.754
10,17.41,15.481,16.754
11,17.625,15.59,16.754
12,17.905,15.71,16.754
13,18.153,15.814,16.754
14,18.434,15.917,16.754
15,18.587,15.979,16.754
16,18.832,16.049,16.754
17,18.946,16.088,16.754
18,19.089,16.143,16.754
19,19.254,16.201,16.754
20,19.381,16.233,16.754


==> tauplot20220704a_Poiss_penalty9.csv <==
tau,CBS,CPIL,COP
1,10.835,10.706,16.754
2,12.465,12.157,16.754
3,13.658,13.119,16.754
4,14.575,13.79,16.754
5,15.24,14.246,16.754
6,15.811,14.623,16.754
7,16.276,14.91,16.754
8,16.708,15.142,16.754
9,17.09,15.332,16.754
10,17.41,15.481,16.754
11,17.625,15.59,16.754
12,17.905,15.71,16.754
13,18.153,15.814,16.754
14,18.434,15.917,16.754
15,18.587,15.979,16.754
16,18.832,16.049,16.754
17,18.946,16.088,16.754
18,19.089,16.143,16.754
19,19.254,16.201,16.754
20,19.381,16.233,16.754


==> tauplot20220903_MEcvhalf_penalty19.csv <==
tau,CBS,CPIL,COP
1,354.82,352.98,531.82
2,390.68,386.07,531.83
3,417.41,409.75,531.84
4,437.88,426.94,531.86
5,454.67,440.17,531.88
6,468.65,450.95,531.91
7,483.38,461.8,531.93
8,494.16,469.4,531.96
9,504.03,475.65,532.02
10,511.86,480.38,532.08
11,520.7,485.82,532.15
12,527.03,489.29,532.21
13,532.53,492.55,532.3
14,538.31,495.36,532.39
15,544.31,499.06,532.48
16,551.69,502.26,532.58
17,556.69,504.17,532.69
18,559.06,505.14,532.82
19,563.23,507.05,532.94
20,567.45,508.8,533.08


==> tauplot20220903_MEcvhalf_penalty4.csv <==
tau,CBS,CPIL,COP
1,183.66,179.85,201.4
2,195.71,187.85,201.4
3,203.85,192.2,201.4
4,209.84,194.86,201.4
5,213.71,196.41,201.4
6,216.91,197.54,201.41
7,220.15,198.48,201.41
8,222.22,199.11,201.41
9,223.81,199.55,201.42
10,225.4,199.99,201.42
11,227.19,200.21,201.43
12,228.42,200.46,201.44
13,229.42,200.62,201.45
14,230.43,200.72,201.46
15,231.19,200.84,201.47
16,232.86,200.92,201.48
17,233.46,201,201.49
18,234.23,201.06,201.5
19,234.59,201.1,201.51
20,234.48,201.14,201.52


==> tauplot20220903_MEcvhalf_penalty9.csv <==
tau,CBS,CPIL,COP
1,269.03,266.1,339.22
2,292.41,285.69,339.22
3,309.25,298.2,339.22
4,321.82,306.72,339.23
5,331.18,312.39,339.25
6,338.61,316.81,339.26
7,346.77,321.13,339.28
8,352.75,324.1,339.3
9,357.48,326.16,339.32
10,362.38,328.11,339.35
11,366.34,329.6,339.38
12,369.29,330.55,339.41
13,372.02,331.64,339.45
14,374.87,332.45,339.49
15,377.37,333.44,339.53
16,381.06,334.18,339.57
17,383.73,334.75,339.61
18,384.46,335.08,339.66
19,386.51,335.51,339.71
20,387.83,335.88,339.76


==> tauplot20220903_MEcvonehalf_penalty4.csv <==
tau,CBS,CPIL,COP
1,259.85,258.23,266.84
2,267.96,261.66,266.86
3,273.1,263.7,266.88
4,276.85,264.91,266.9
5,279.44,265.47,266.92
6,281.7,265.94,266.93
7,283.81,266.29,266.95
8,285.46,266.39,266.96
9,286.89,266.49,266.98
10,287.5,266.48,267
11,288.78,266.54,267.02
12,289.14,266.54,267.03
13,290.05,266.52,267.05
14,290.63,266.56,267.07
15,291.69,266.62,267.09
16,292.2,266.66,267.11
17,292.87,266.68,267.13
18,293.45,266.66,267.15
19,293.75,266.65,267.17
20,294.31,266.64,267.19


==> tauplot20220907_MEcvonehalf_penalty19.csv <==
tau,CBS,CPIL,COP
1,558.37,563.37,766.06
2,619.5,598.63,766.06
3,651.24,627.36,766.07
4,668.57,647.87,766.08
5,684.58,665.35,766.08
6,700.78,677.65,766.09
7,715.62,688.67,766.1
8,729.93,698.47,766.13
9,743.97,707.43,766.16
10,753.39,713.1,766.18
11,762.13,718.15,766.2
12,769.96,722.62,766.23
13,778.72,726.98,766.26
14,787.48,731.29,766.28
15,794.12,734.07,766.34
16,798.84,736.93,766.4
17,804.19,738.89,766.46
18,808.96,741.03,766.51
19,814.82,742.74,766.59
20,818.28,744.5,766.67


==> tauplot20220907_MEcvonehalf_penalty9.csv <==
tau, CBS, CPIL, COP
1,425.38,426.02,476.75
2,450.55,438.22,476.75
3,465.07,447.69,476.75
4,472.91,454.1,476.76
5,479.82,458.91,476.76
6,486.92,462.59,476.77
7,492.74,465.25,476.78
8,498.8,467.51,476.79
9,504.39,469.35,476.8
10,507.83,470.21,476.81
11,510.93,471.16,476.82
12,513.82,471.82,476.84
13,517.51,472.55,476.87
14,520.76,473.53,476.89
15,523.47,473.94,476.92
16,525.04,474.28,476.94
17,527.27,474.57,476.97
18,528.28,474.78,476.99
19,530.38,475,477.01
20,531.44,475.42,477.04

